Measurement of the $e^{+}e^{-}\rightarrow\eta\pi^{+}\pi^{-}$ cross section with the CMD-3 detector at the VEPP-2000 collider

The cross section of the process $e^{+}e^{-}\rightarrow\eta\pi^{+}\pi^{-}$ is measured using the data collected with the CMD-$3$ detector at the VEPP-$2000$ collider in the center-of-mass energy range from $1.1$ to $2.0$ GeV. The decay mode $\eta\rightarrow\gamma\gamma$ is used for $\eta$ meson reconstruction in the data sample corresponding to an integrated luminosity of $78.3$ pb$^{-1}$. The energy dependence of the $e^{+}e^{-}\rightarrow\eta\pi^{+}\pi^{-}$ cross section is fitted within the framework of vector meson dominance in order to extract the $\Gamma(\rho(1450)\rightarrow{^{+}e^{-}})\mathcal{B}(\rho(1450)\rightarrow\eta\pi^{+}\pi^{-})$ and the $\Gamma(\rho(1700)\rightarrow{e^{+}e^{-}})\mathcal{B}(\rho(1700)\rightarrow\eta\pi^{+}\pi^{-})$ products. Based on conservation of vector current, the analysed data are used to test the relationship between the $e^{+}e^{-}\rightarrow\eta\pi^{+}\pi^{-}$ cross section and the spectral function in $\tau^-\rightarrow\eta\pi^-\pi^0\nu_\tau$ decay. The $e^{+}e^{-}\rightarrow\eta\pi^{+}\pi^{-}$ cross section measured with the CMD-$3$ detector is in good agreement with the previous measurements.

==> uncertainty-sources.csv <==
source; unc1; unc2
Trigger efficiency; 0.9; 0.1
$\chi^2$ selection criterion; 1.1
Reconstruction of charged pions; 5.6
Photon reconstruction; 0.2
Luminosity; 1.0
Radiative correction; 0.1
Model uncertainty; 1.0; 0.2
Total uncertainty; 6.0
